Semi-algebraic Range Reporting and Emptiness Searching with Applications

In a typical range emptiness searching (resp., reporting) problem, we are given a set $P$ of $n$ points in $\reals^d$, and wish to preprocess it into a data structure that supports efficient range emptiness (resp., reporting) queries, in which we specify a range $\sigma$, which, in general, is a semi-algebraic set in $\reals^d$ of constant description complexity, and wish to determine whether $P\cap\sigma=\emptyset$, or to report all the points in $P\cap\sigma$. Range emptiness searching and reporting arise in many applications, and have been treated by Matou\v{s}ek \cite{Ma:rph} in the special case where the ranges are halfspaces bounded by hyperplanes. As shown in \cite{Ma:rph}, the two problems are closely related, and have solutions (for the case of halfspaces) with similar performance bounds. In this paper we extend the analysis to general semi-algebraic ranges, and show how to adapt Matou\v{s}ek's technique, without the need to {\em linearize} the ranges into a higher-dimensional space. This yields more efficient solutions to several useful problems, and we demonstrate the new technique in four applications.

==> missing_fig.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{missing_fig.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(983,228)(661,20)
\end{picture}%

